Decentralized Credential Status Management: A Paradigm Shift in Digital Trust

Public key infrastructures are essential for Internet security, ensuring robust certificate management and revocation mechanisms. The transition from centralized to decentralized systems presents challenges such as trust distribution and privacy-preserving credential management. The transition from centralized to decentralized systems is motivated by addressing the single points of failure inherent in centralized systems and leveraging decentralized technologies' transparency and resilience. This paper explores the evolution of certificate status management from centralized to decentralized frameworks, focusing on blockchain technology and advanced cryptography. We provide a taxonomy of the challenges of centralized systems and discuss opportunities provided by existing decentralized technologies. Our findings reveal that, although blockchain technologies enhance security and trust distribution, they represent a bottleneck for parallel computation and face inefficiencies in cryptographic computations. For this reason, we propose a framework of decentralized technology components that addresses such shortcomings to advance the paradigm shift toward decentralized credential status management.

==> working_folder/fb_mauro.txt <==

Summary of Mauro's Feedback on DCSM:

Immutability and Revocation Speed:

Questioning the claim that immutability speeds up revocation and reduces delays.
Claims About Blockchain:

Requests clarification on why blockchain is advantageous in specific situations.
Notes that a distributed ledger does not inherently enable horizontal scaling.
Parallelization and Scalability:

Emphasizes that decentralized architectures can only speed up processes that are parallelizable.
Highlights that a sequence of steps cannot be parallelized.
Points out that multiple independent requests can be parallelized, but dependent steps cannot.
Synchronization and Efficiency:

Notes that nodes requiring synchronization take more time, implying blockchains are not necessarily more efficient.
Questions whether atomic propagation is needed, where no information is seen until the entire process is complete.
Legitimacy and Blockchain’s Role:

Clarifies that validating the requester's legitimacy does not rely on blockchain.
Suggests better explanation of the opportunities with DPKI, indicating it’s not solely about blockchain.
Update Efficiency:

Challenges the notion that blockchain offers better update efficiency compared to centralized systems.
Suggests specifying the properties that make blockchain advantageous over databases.
Blockchain Characteristics:

Stresses the need to articulate blockchain's specific characteristics, opportunities, costs, and benefits.
Advises against blanket statements about using blockchain without detailing its trade-offs.
Cost-Benefit Analysis:

Encourages a thorough discussion on whether the benefits of using blockchain outweigh its costs, particularly for certificate management.
Alternative Systems:

Suggests considering if a traditional append-only file system could offer comparable security characteristics.
System Nodes and Distributed Systems:

Mentions Leslie Lamport’s work on distributed systems, highlighting the importance of understanding system nodes and their interactions.

==> working_folder/feedback.txt <==
Notes DCSM

Why does immutability speeding up revocation? 
Lowering delays???

Some of the claims
In this specific situation why blockahin is good? 

Distributed ledger not horizontal scaling

parallelization
most common horizontal scaling -> Parallel monte carlo situation proof cases in parallel

Decentralized architecture will speed up the process, the process itself must be paralleliziable

it is just a sequence of steps it cannot be parralelized

three request no dependencies OK, need to say that.

proof of a certificate has no connection with another certificate
All things need cross checked or propagate information is more complicated.

nodes that have to synchronize needs more time

more efficient blockchain is not

do we need atomic propagataion? 
before anyone sees n#1 anyone sees n.

what kind of things are we talking about

blockchain is a ledger transactions

the way we check that the requester is legitimate do not depend from the blockchain

Explain better, that we describe the opportinuties with DPKI
It is not really about blockchain

there are a few characterisitc might come handy in that

SAY IT EARLY ON, be a little more in contradiction with what everyone says what is good with blockchain

Update efficiency -> Is it? Comraped with a single ...somthng like dont want to have the asset properties of a database i could go with soemthing that comes in place specify that the properties .. do satisfy the fact that it is better than database

blockchainhash tree merkle tree consensus protocol -> WHY IS THAT A SOLUTION and not a problem
problem with smart contracts...

IMPORTANT !?!?
fact dont just say use a blockchain, A BLOCKCHAIN HAS THIS CHARACTERISTIC THIS OPPORTUNITIES COSTS AND BENEFITS WHICH ARE MORE IMPORTANT TO ASK !!!

This is a certificate is so important in everyday life, of course its a costs but it is worth it...

LOOK: I KNOW THERE ARE PROBLEM BUT I SHOW YOU THAT OPPORTUNITIES ARE WORTHY AND PAYING THE COST !!

blockchain, what if there would be a file system append only just in a single mode, would this have security characterisitic comparable possiblit tamper with the data? 

a driver for a 
traditional file system append only system...

lesly lamport distributed system
its about about system that has nodes 


==> working_folder/maybe_todo_lastminute.txt <==
\begin{comment}
\begin{itemize}
    \item Introduction to the challenge of credential revocation in decentralized systems.
    \item Overview of the role of traditional (CRLs, OCSP) and modern (blockchain, ZKPs, HE, MPC) technologies.
    \item Summary of paper's contributions to the field.
    \item Overview of the evolution and current state of credential revocation, bridging traditional (CRL, OCSP) and decentralized systems (blockchain, ZKPs, HE, MPC).
    \item Emphasis on the methodologies used: qualitative and empirical analysis.
    \item Preview of the developed taxonomy and identified future research directions.
\end{itemize}
\end{comment}

Suggestions for Optimization
1. Explicit Problem Statement and Research Questions
Clearly articulate the main problem statement early in the introduction. Define the specific research questions your paper addresses. This will provide a focused framework for your discussion and help reviewers understand the scope and objectives of your work.
Example Addition:
"This paper aims to address the inherent limitations of centralized PKI systems, such as single points of failure and scalability issues, by exploring decentralized solutions. The primary research questions are: (1) How can decentralized technologies enhance credential status management? (2) What are the necessary cryptographic primitives and governance frameworks required for a robust DCSM?"

2. Detailed Related Work Section
Expand on the related work section to provide a comprehensive overview of existing literature. Compare and contrast your approach with previous studies, highlighting the unique contributions of your work.
Example Addition:
"While existing studies have explored blockchain-based certificate transparency (e.g., Certificate Transparency logs) and zero-knowledge proofs for privacy, our work uniquely integrates multiparty computation (MPC) and fully homomorphic encryption (FHE) to offer a holistic approach to DCSM. This integration addresses both the privacy and scalability challenges that have hindered previous implementations."

3. In-Depth Case Studies or Use Cases
Include practical case studies or hypothetical use cases to illustrate the application of DCSM in real-world scenarios. This helps demonstrate the practical relevance and impact of your proposed solutions.
Example Addition:
"Consider the healthcare sector, where patient records require high privacy and security. By implementing DCSM with blockchain, MPC, and FHE, healthcare providers can issue, verify, and revoke medical credentials dynamically while preserving patient privacy. This case study will explore the implementation details and evaluate the performance metrics."

4. Implementation Details and Performance Metrics
Provide detailed information on the implementation of your proposed DCSM framework. Discuss the performance metrics used to evaluate its effectiveness, such as latency, throughput, and security benchmarks.
Example Addition:
"The implementation of our DCSM framework involved deploying a private Ethereum blockchain to manage credential transactions. Performance metrics, including transaction latency and throughput, were measured under varying network conditions. Results showed a 30% improvement in revocation latency compared to traditional OCSP methods."

5. Discussion of Future Research Directions
Expand the conclusion to include a more detailed discussion of potential future research directions. This shows that your work is forward-looking and opens avenues for further investigation.
Example Addition:
"Future research could explore the integration of quantum-resistant cryptographic algorithms to enhance the security of DCSM. Additionally, developing standardized protocols for interoperability across different blockchain platforms will be crucial for broader adoption."

\section{Discussion} 
The integration of SSI components, such as DIDs and VCs, with advanced cryptographic primitives, namely ZKP, MPC, and FHE, forms the foundation of a comprehensive and robust framework for DCSM. DIDs are the backbone for secure and verifiable credential-to-holder binding, while VCs provide a tamper-evident and cryptographically verifiable representation of claims. ZKP enables privacy-preserving credential verification, MPC ensures secure and distributed credential issuance and (un)revocation, and FHE facilitates secure computations on encrypted credential data. The synergistic interplay between these technologies unlocks a wide range of real-world applications, spanning domains such as education, healthcare, finance, and government services. For instance, in the education sector, the combination of ZKP, MPC, FHE, DIDs, and VCs can be used to securely issue, verify, and revoke educational certificates while preserving the privacy and integrity of student records. Similarly, these technologies can enable secure and privacy-preserving sharing of medical credentials and patient data, fostering trust between healthcare providers, patients, and insurers.

In conclusion, the convergence of SSI principles and advanced cryptographic primitives in DCSM can potentially revolutionize the landscape of digital trust and credential management. By leveraging the strengths of ZKP, MPC, FHE, DIDs, and VCs, DCSM promises enhanced security, privacy, and user control across various domains. However, realizing the full potential of DPKI necessitates further research and development efforts to address the challenges associated with these technologies' practical implementation and scalability. As decentralized identity ecosystems evolve, exploring novel cryptographic primitives and their seamless integration with SSI components will be instrumental in shaping the future of secure and privacy-preserving credential management.

==> working_folder/text_backup.txt <==
The transition to decentralized systems represents a paradigm shift in evolving PKI and digital identity management. Previous sections showed the limitations of centralized PKI systems, such as systemic vulnerabilities, operational inefficiencies, and trust monopolies. The taxonomy presented shows the potential of DPKI to mitigate centralized PKI challenges. We have examined the historical evolution of traditional PKI methodologies to the innovative approaches embodied by blockchain technology and advanced cryptographic methods. This section delves deeper into DCSM and the underlying technologies. The following technologies promise, namely zero-knowledge proofs (ZKPs), multiparty computation (MPC), and fully homomorphic encryption (FHE) to present promising future technologies in the field of DPKI. 
% TODO: citations
\subsection{Zero-Knowledge Proofs (ZKP)}
% TODO: Dont start with ZKPs
% TODO: Mapping with taxonomy
ZKPs provide methods for asserting claims' integrity while maintaining absolute informational privacy. Within DCSM, ZKPs can confirm the authenticity of credentials without disclosing them, upholding stringent privacy standards and minimizing exposure to adversarial entities~\cite{DBLP:conf/stoc/GoldwasserMR85}.
The practicality of ZKPs in DCSM relies on constructing interactive proof systems where the prover and verifier engage in a polynomial-time protocol. This interaction ensures that the verifier is convinced of the prover's assertion with high probability, a condition known as completeness. The verifier gains no knowledge other than the assertion's validity, thereby achieving zero knowledge.

Combining ZKPs with blockchain for DCSM secures credential verification and prevents the compromise of underlying information. This integration is instrumental in establishing trust in decentralized networks, mainly where the verification process must remain transparent without revealing individual data points. Blockchain's immutability complements ZKPs by providing a tamper-proof ledger for recording proofs, thus enhancing the security and reliability of the credential verification process.

The trade-off between proof complexity and computational efficiency hinders the practical application of ZKPs. Further research is required to optimize proof construction and verification times, reduce the on-chain footprint of proofs, and enhance the user-friendliness of such systems. Research interest lies in exploring new cryptographic primitives for efficient ZKP schemes, such as zk-SNARKs, zk-STARKs, and ZoKrates, that do not depend on a trusted setup~\cite{DBLP:conf/ithings/EberhardtT18},~\cite{DBLP:conf/marble/Pinto19}.

\subsection{Multi-party Computation (MPC)}
MPC enables multiple parties to collaboratively compute a function over their inputs while keeping those inputs private. Integration of MPC in distributed systems enables secure verification of credentials while maintaining data confidentiality in DCSM. Secure verification is relevant in DCSM, where trust is decentralized, and no single entity has complete control or visibility over processed data. Decentralized trust and privacy preservation with MPC sets the stage for secure and private credential management.
% TODO: Citations
The primary challenges of MPC protocols are computational and communication complexities. Blockchain technology requires high throughput and scalability to adapt decentralized applications and participants. Resolving the computational and communication issues of MPC protocols guarantees theoretical robustness, practicality, and efficiency, enabling real-world deployment in DCSM. Ongoing research in MPC improves protocol efficiency and scalability. Efforts to develop MPC solutions compatible with high-throughput blockchain environments aim to bridge the gap between cryptographic research and practical applications in DCSM. 

Transitioning from MPC and its role in enhancing privacy and security in DCSM, we delve deeper into Fully Homomorphic Encryption. This advanced cryptographic technique complements MPC's capabilities, offering secure data processing in distributed environments.

\subsection{Fully Homomorphic Encryption (FHE)}
Fully Homomorphic Encryption (FHE) is a cryptographic system that allows computations on encrypted data without decrypting it first. This property is crucial to preserving privacy in distributed systems, as it enables secure data processing without compromising data confidentiality. Using FHE, DCSM can ensure that sensitive credential data remains encrypted throughout the entire process, from credential storage and revocation to verification, without requiring any party to access the raw data. Operations on encrypted data are valuable in environments where trust is decentralized and no single entity has complete control or visibility over the data. Integrating FHE with MPC further enhances the security and privacy of DCSM, providing a robust framework for secure and private credential management in decentralized systems.

\subsection{Systemic Vulnerabilities}
Centralized PKI systems are intrinsically susceptible to a range of systemic vulnerabilities that undermine the security and integrity of the system~\cite{ellison2000ten}. These vulnerabilities include:

\textit{Concentration of Risks.} The reliance on central nodes, such as CAs, exposes the system to single points of failure, making them prime targets for attacks. The compromise or interruption of a CA can impact the entire system's security~\cite{serrano2019complete}.

\textit{Integrity Compromise.} The trustworthiness of a system may be compromised by insider threats, such as malicious actions by authorized individuals or external breaches that lead to fraudulent certificates. This vulnerability has been a persistent issue in centralized PKI systems~\cite{black2014careful}.

\textit{Auditability Constraints.} Centralized PKIs need transparency in effective auditing. Lack of transparency complicates the timely detection and response to security incidents~\cite{DBLP:conf/ndss/Delignat-LavaudABMWXR14}.

\textit{Update Delays.} Delays in server and configuration updates increase vulnerability, potentially enabling the exploitation of outdated information and security patches. This issue has been a recurring challenge in centralized PKI systems~\cite{DBLP:journals/tdsc/BasinCKPSS18}.

\subsection{Operational Inefficiencies}
Operational inefficiencies hinder certificate status management performance and challenge the scalability and efficiency of the system~\cite{DBLP:conf/eurosp/SzalachowskiCP16}.

\textit{Scalability Bottlenecks.} Centralized architectures encounter scalability challenges due to managing nodes responsible for the certificate status. These nodes may act as bottlenecks, limiting the throughput of real-time status updates~\cite{DBLP:conf/ipccc/SlagellBY06}.

\textit{Revocation Latency.} The latency in revoking certificates remains an issue despite improvements with the OCSP. The efficient distribution of certificate revocation data is crucial to maintaining the accuracy and timeliness of status information within centralized PKI systems~\cite{10.1145/2815675.2815685}.

\textit{Resource Intensiveness.} The operational model of centralized PKIs requires substantial computational resources for certificate issuance and status verification. This resource demand contributes to inefficiencies, particularly in systems that manage a large volume of certificates~\cite{DBLP:journals/tc/ParkLP08}.

\textit{Complex Management.} Certificate lifecycle management within a centralized PKI is a multifaceted process encompassing certificate issuance, renewal, revocation, and expiration. This complexity can introduce inefficiencies and increase the susceptibility to errors, exacerbating operational costs~\cite{DBLP:conf/idtrust/HuangN09}.

Addressing these operational inefficiencies is essential to improve the performance and efficiency of PKI systems, necessitating the exploration of decentralized paradigms and advanced cryptographic methods.

\subsection{Trust Monopoly}
Centralized PKI systems often concentrate trust within a limited number of CAs, creating a monopoly that introduces risks and limitations~\cite{DBLP:journals/network/Perlman99}.

\textit{Authority Dependency.} The reliance on a few selected CAs can lead to a trust monopoly, where the integrity of the entire system is at risk due to the vulnerability of a single CA. This concentration of trust in centralized authorities introduces systemic risks into PKI ecosystems, as the compromise of a single CA can undermine the trustworthiness of all certificates issued by that CA~\cite{DBLP:conf/socialcom/BraunR13}.

\textit{Regulatory Fragmentation.} Heterogeneous regulatory frameworks across jurisdictions introduce inconsistencies in CA operations, potentially leading to security vulnerabilities and hindering the ability of CAs to adapt quickly to new threats~\cite{DBLP:conf/icc/WazanLBB12}.

\textit{Centralized Control.} CAs exert control over the issuance and revocation of digital certificates. The centralized PKI model may lead to operational inefficiencies and the need for more transparency~\cite{DBLP:journals/cj/YuCR16}.

\textit{Transparency Deficit.} Centralized PKI systems frequently lack transparency, restricting visibility into CAs' operations and decision-making processes. This lack of transparency can obscure the reliability of a CA and the certificates it issues, lowering the trustworthiness of end users and parties relying on it~\cite{laurie2013rfc}.

\subsection{Legal Constraints}
Legal constraints in centralized PKI systems challenge global compliance, adaptability, and security~\cite{DBLP:journals/comcom/LambrinoudakisGDP03}.

\textit{Cross-border Law Diversity.} The diversity of regulations across jurisdictions requires PKIs to adapt to the unique legal requirements of each country. This diversity can affect the uniformity and efficiency of the PKI ecosystem~\cite{DBLP:journals/compsec/LamCGS03}.

\textit{Legal Liability.} CAs face legal liability for failing to perform their duties effectively. Such failures can have legal consequences, affecting trust in the PKI system~\cite{DBLP:conf/ecis/BackhouseHBT03}.

\textit{Legislative Rigidity.} Rigid legal structures hinder the system's ability to adapt to new security challenges, limiting its agility and responsiveness~\cite{DBLP:journals/csi/LancasterYH03}.

\textit{Complex Regulatories.} Outdated and complex regulations can limit the ability of PKI systems to respond to new threats, leaving them vulnerable to cyber threats.

\subsection{Distributed Systems} Distributed systems in DPKI provide an architecture for digital networks, minimizing single point failure and distributing trust among multiple entities.

% TODO: Describe ledger 
% Remove DPKI from all following textit sections, describe that following content relates to DPKI 
\textit{Attack Resistance.} Decentralized topologies enhance resistance to network breaches, ensuring the continuity of trust anchors through redundant, consensus-driven nodes. This setup offers robust recovery mechanisms, maintaining the integrity and availability of PKI services despite cyber threats.

\textit{Integrity Assurance.} Consensus mechanisms ensure integrity assurance by authenticating transactional records without relying on a centralized entity. Cryptographic verification across nodes ensures data integrity and the immutability of the ledger, protecting against data tampering and enhancing system reliability.

\textit{Update Efficiency.} Security and protocol updates are propagated across nodes concurrently, bypassing the latency issues of centralized systems. This efficiency increases the defensive capabilities of DPKI against cyber threats.

\textit{Auditability Enhancement.} Distributed ledger technology enhances auditability through transparent and immutable logging, facilitating real-time verification and historical analysis. This traceability increases the security posture of DPKI against unauthorized alterations and ensures the authenticity of system records.

\subsection{Operational Scalability} Operational Scalability in DPKI systems is defined as the management of high volumes of certificates and transactions without increasing complexity or resource consumption~\cite{chu2020ss}.
% TODO: Citations
\textit{Scalability Improvements.} DPKI systems improve scalability through a distributed network architecture, allowing horizontal scaling, load distribution, and increased performance. This architecture ensures efficiency and responsiveness as the network grows, maintaining velocity and reliability.

\textit{Revocation Performance.} Decentralized topologies allow for near real-time updates to revocation lists, addressing the latency issues of centralized systems. Real-time updates of credential status ensure network integrity by accelerating the invalidation of compromised credentials.

\textit{Distributed Resource Allocation.} DPKI systems optimize resource allocation by distributing computational and storage resources across the network. This mechanism prevents overload on single nodes, ensuring a resilient and scalable infrastructure.

\textit{Simplified Management.} DPKI systems simplify management by distributing control across a decentralized network, reducing the complexity of central management. Automated consensus protocols and smart contracts enable real-time updates and policy enforcement, facilitating operational efficiency.

\subsection{Trust Diversification} 
DPKI systems involve distributing the validation process across a network of nodes, reducing reliance on a single authority, and enhancing reliability. This approach democratizes the authentication process, fostering consensus on trust decisions and reinforcing the digital trust framework's robustness and integrity.

% Move on from here
\textit{Less Authority Dependency.} Less Authority Dependence is embodied through the distribution of validation and authentication tasks across a network of nodes, thereby reducing dependence on a centralized authority. This distributed approach enables trust characterized by decentralized consensus-building.

\textit{Interoperability.} Distributed systems enable interoperability through standardized protocols and open architectures, ensuring efficient information exchange among various platforms without proprietary restrictions. Interoperability enhances the adaptability and resilience of DPKI.

\textit{Distributed Control.} Distributed control represents a shift from centralized to decentralized governance, distributing decision-making authority across multiple nodes. Distribution of control democratizes network management and improves the system's resilience against attacks.

\textit{Transparency Enhancement.} Transparency Enhancement in DPKI outperforms traditional PKI systems by using distributed ledger technology to offer an immutable transaction history. Immutable transaction records ensure transparency compared to centralized PKI architectures and enhance trust and auditability across the network.
% Move on from here
\subsection{Legal Responsiveness}
Legal Responsiveness within decentralized frameworks is an adaptive mechanism of legal compliance. By embedding regulatory compliance into a distributed network through smart contracts and consensus-driven updates, these systems can quickly adapt to evolving legal requirements and standards. 

\textit{Cross-border Law Diversity.} Distributed systems ensure harmony with legal frameworks across jurisdictions, enhancing the digital trust infrastructure's ability to navigate complex cross-border laws and compliance mandates.

\textit{Legislative Flexibility.} Legislative Flexibility is facilitated through decentralized consensus mechanisms, allowing for fast responses to new or amended legislation. This ensures compliance with minimal disruption, which is crucial in the evolving regulatory environment.

\textit{Liability Distribution.} Liability Distribution distributes legal responsibilities across a network of participants, mitigating legal claims and regulatory compliance risks. This approach improves resilience and ensures a fair allocation of legal responsibilities, contributing to the infrastructure's stability and sustainability.

\textit{Regulatory Agility.} Regulatory agility is characterized by quickly adapting to regulatory changes through dynamic updates. This agility is essential for maintaining operational legality across jurisdictions, ensuring decentralized infrastructures can quickly accommodate evolving legal landscapes.

% TODO: Reference to a GitHub Repo with references to all topics
% Cite everything within the GitHub Repo
\section{Opportunities with Decentralized PKI}
DPKI signifies a transformative shift in security models, taking advantage of the robustness of distributed systems to address the vulnerabilities and trust monopolies of CPKIs. This section explores the potential enhancements in scalability, trust diversification, and legal adaptability offered by DPKI, as outlined in Figure~\ref{fig:taxonomy-decentralized}.
% TODO Intro and citations

% Section IV. Backup
\subsection{Decentralized Identifiers (DID)} 
DIDs form the foundation of SSI, providing a decentralized, secure, and verifiable method for identifying entities in a decentralized system. DIDs are unique, persistent, and cryptographically verifiable identifiers generated and controlled by the identity owner. Associated with each DID is a DID document, which encapsulates identity-related information, such as public keys and service endpoints. Integration of DIDs into DCSM improves the security and privacy of credential management processes by ensuring that credentials are securely bound to the identity owner and are verifiable without reliance on centralized authorities.

\subsection{Verifiable Credentials (VC)} 
VCs are digital, tamper-evident, and cryptographically verifiable representations of credentials encompassing various attestations, such as identity documents, educational certificates, and professional licenses. VCs enable secure and privacy-preserving credential verification processes, empowering individuals to prove the possession of specific attributes or qualifications without disclosing unnecessary personal information. In the context of DCSM, VCs can be seamlessly combined with advanced cryptographic techniques like ZKPs, MPC, and FHE to ensure the privacy and security of credential verification. For instance, ZKPs can be employed with VCs to facilitate selective disclosure, allowing users to prove the possession of a credential without revealing the actual data. MPC can be leveraged to enable secure and distributed credential issuance and revocation processes, ensuring that no single entity has complete control over the credential lifecycle. FHE can perform computations on encrypted credential data, enabling secure and private credential status checks and updates.
\todo{shorten VC section and include similarities and comparison to x.509}
\subsection{Zero-Knowledge Proofs (ZKP)} 
ZKPs are cryptographic primitives that enable claims verification without revealing any additional information beyond the assertion's validity. In  DCSM, ZKPs play a pivotal role in enabling privacy-preserving credential verification, allowing users to prove the possession of a credential without disclosing sensitive information. Integrating ZKPs with blockchain technology in DCSM ensures the security and immutability of the verification process, as the proofs are recorded on a tamper-evident ledger. However, the practical implementation of ZKPs in DCSM faces challenges related to proof complexity and computational efficiency. Ongoing research efforts aim to optimize proof construction and verification times, reduce the on-chain footprint of proofs, and enhance the user-friendliness of ZKP-based systems. Exploring novel cryptographic primitives, such as zk-SNARKs, zk-STARKs, and ZoKrates, which eliminate the need for trusted setup, holds promise for the future of ZKPs in DCSM.

\subsection{Multiparty Computation (MPC)} 
MPC is a cryptographic technique that enables multiple parties to collaboratively compute a function over their private inputs without revealing the underlying data. Integrating MPC in DCSM facilitates secure and distributed credential issuance and (un)revocation processes, ensuring that no single entity has complete control over the credential lifecycle. MPC is particularly relevant in DCSM, where trust is decentralized, and no single entity has complete visibility or control over the processed data. However, the practical deployment of MPC in DCSM faces computational and communication complexities and challenges. Ongoing research efforts focus on improving the efficiency and scalability of MPC protocols to enable their seamless integration with high-throughput blockchain environments, bridging the gap between theoretical guarantees and practical applications in DCSM.
\todo{add pseudocode, Citations}

\subsection{Fully Homomorphic Encryption (FHE)} 
FHE is a cryptographic technique that enables computations on encrypted data without decryption. In the context of DCSM, FHE plays a crucial role in preserving the privacy of sensitive credential data throughout its lifecycle, from issuance and storage to verification and (un)revocation. By leveraging FHE, DCSM can ensure that credential data remains encrypted while allowing necessary computations and updates without requiring any party to access the credentials' raw data. By combining FHE with MPC, DCSM can enable secure and private computation on encrypted credential data across multiple parties, ensuring that no single entity can access the raw data. This combination provides a robust, secure, and private credential management framework in decentralized systems, enabling advanced functionalities such as distributed credential issuance, verification, and (un)revocation. However, the practical implementation of FHE in DCSM faces challenges similar to those encountered in ZKP and MPC, primarily related to computational complexity. Ongoing research efforts aim to optimize FHE algorithms, develop more efficient implementations, and explore partially homomorphic encryption (PHE) schemes to mitigate these challenges. Additionally, the integration of FHE with secure hardware technologies and the development of privacy-preserving protocols that combine FHE with other cryptographic primitives are active areas of research. \todo{add pseudocode, shorten and citations..}

The combination of blockchain technology and advanced cryptographic techniques, such as zero-knowledge proofs (ZKP)~\cite{DBLP:books/acm/19/GoldwasserMR19}, multiparty computation (MPC)~\cite{yao1982protocols}, and fully homomorphic encryption (FHE)~\cite{DBLP:conf/stoc/GoldwasserM82},~\cite{vaikuntanathanFHERefs}, paved the way for a new era in credential management. 
